A Probabilistic Analysis of Kademlia Networks

Kademlia is currently the most widely used searching algorithm in P2P (peer-to-peer) networks. This work studies an essential question about Kademlia from a mathematical perspective: how long does it take to locate a node in the network? To answer it, we introduce a random graph K and study how many steps are needed to locate a given vertex in K using Kademlia's algorithm, which we call the routing time. Two slightly different versions of K are studied. In the first one, vertices of K are labelled with fixed IDs. In the second one, vertices are assumed to have randomly selected IDs. In both cases, we show that the routing time is about c*log(n), where n is the number of nodes in the network and c is an explicitly described constant.

==> README.txt <==
To compile, in a terminal, type:

	pdflatex	kad-lncs.tex
	bibtex	    kad-lncs.aux
	pdflatex	kad-lncs.tex
	pdflatex	kad-lncs.tex

List of source files

    * kad-lncs.tex  - Main source file.
    * fig.tex       - For generating all the figures.
    * kadabbr.tex   - Marcos for abbreviations.
    * myfonts.tex   - Marcos for fonts.
    * myprob.tex    - Marcos for probability notations.

